Production function estimation using subjective expectations data

Standard proxy methods for estimating production functions in the \Olley and Pakes (1996) tradition require assumptions on input choices. We introduce a new method that exploits (increasingly available) data on firms' expectations of their future output and inputs that allows us to obtain consistent production function parameter estimates while relaxing these input demand assumptions. In contrast to both proxy and dynamic panel methods like Blundell and Bond (2000), our proposed estimator can be implemented on a single cross-section of data and Monte Carlo simulations show it outperforms alternative estimators when firms' material input choices are subject to optimization error. Implementing a range of production function estimators on UK panel data, we find our proposed estimator yields results that are either similar to or more credible than commonly-used alternatives. These differences are larger in industries where material inputs appear harder to optimize. We show that the share of cross-firm TFP dispersion accounted for by persistent productivity differences is substantially larger when calculated using parameter estimates from our proposed estimator.

==> backfit_results_ecomp_202604.txt <==
\begin{tabular}{l|ccccc}
\hline\hline
 &  &  &  &  &  Weighted \\
 &  Baseline  &  CDF  &  SF  &  Beta  & Average \\ \hline
& \multicolumn{5}{c}{\textbf{(A) Electronics}} \\ \hline
 $ \beta_l $   &  0.83$ ^{\ast\ast\ast} $  &  0.85$ ^{\ast\ast\ast} $  &  0.79$ ^{\ast\ast\ast} $  &  0.85$ ^{\ast\ast\ast} $  &  0.86$ ^{\ast\ast\ast} $ \\
 &(0.07)&(0.07)&(0.12)&(0.12)&  (0.12)  \\
 $ \beta_k $   &  0.25$ ^{\ast\ast\ast} $  &  0.24$ ^{\ast\ast\ast} $  &  0.32$ ^{\ast} $  &  0.27$ ^{\ast} $  &  0.28$ ^{\ast} $ \\
 &(0.06)&(0.05)&(0.09)&(0.09)&  (0.09)  \\
 \hline
 $ \beta_l+\beta_k $  & 1.08 & 1.09 & 1.11 & 1.12 &  1.14 \\
 CRS   & 0.05 & 0.06 & 0.11 & 0.22 &  0.34 \\
 \hline
 N obs.   & 424 & 424 & 424 & 424 &    422 \\
 N firms   & 374 & 374 & 374 & 374 &    372 \\ \hline
& \multicolumn{5}{c}{\textbf{(B) Retail}} \\ \hline
 $ \beta_l $   &  0.73$ ^{\ast\ast\ast} $  &  0.75$ ^{\ast\ast\ast} $  &  0.73$ ^{\ast\ast\ast} $  &  0.77$ ^{\ast\ast\ast} $  &  0.77$ ^{\ast\ast\ast} $ \\
 &(0.07)&(0.08)&(0.07)&(0.11)&  (0.12)  \\
 $ \beta_k $   &  0.20$ ^{\ast\ast\ast} $  &  0.21$ ^{\ast\ast\ast} $  &  0.20$ ^{\ast\ast\ast} $  &  0.15$ ^{\ast\ast} $  &  0.15$ ^{\ast\ast\ast} $ \\
 &(0.04)&(0.04)&(0.04)&(0.06)&  (0.05)  \\
 \hline
 $ \beta_l+\beta_k $  & 0.93 & 0.96 & 0.93 & 0.92 &  0.92 \\
 CRS   & 0.24 & 0.29 & 0.19 & 0.46 &  0.38 \\
 \hline
 N obs.   & 1834 & 1834 & 1834 & 1834 &   1809 \\
 N firms   & 1633 & 1633 & 1633 & 1633 &   1612 \\ \hline
& \multicolumn{5}{c}{\textbf{(C) Restaurants}} \\ \hline
 $ \beta_l $   &  0.89$ ^{\ast\ast\ast} $  &  0.89$ ^{\ast\ast\ast} $  &  0.91$ ^{\ast\ast\ast} $  &  0.92$ ^{\ast\ast\ast} $  &  0.90$ ^{\ast\ast\ast} $ \\
 &(0.07)&(0.06)&(0.09)&(0.09)&  (0.07)  \\
 $ \beta_k $   & 0.11 & 0.12 & 0.09 &  0.09$ ^{\ast} $  &  0.12 \\
 &(0.07)&(0.07)&(0.08)&(0.08)&  (0.08)  \\
 \hline
 $ \beta_l+\beta_k $  & 1.01 & 1.01 & 0.99 & 1.01 &  1.02 \\
 CRS   & 0.88 & 0.84 & 0.8 & 0.9 &  0.84 \\
 \hline
 N obs.   & 363 & 363 & 363 & 363 &    348 \\
 N firms   & 338 & 338 & 338 & 338 &    323 \\
\hline\hline\end{tabular}

==> backfit_results_mcm_202605.txt <==
\begin{tabular}{l|cc|cc|cc}
\hline\hline
& \multicolumn{2}{c|}{Electronics} & \multicolumn{2}{c|}{Retail} & \multicolumn{2}{c}{Restaurants} \\
& NPR & EZ-NPR & NPR & EZ-NPR & NPR & EZ-NPR \\
\hline
 $ \beta_l $  & 0.83$ ^{\ast\ast\ast} $ & 0.86$ ^{\ast\ast\ast} $ & 0.73$ ^{\ast\ast\ast} $ & 0.77$ ^{\ast\ast\ast} $ & 0.89$ ^{\ast\ast\ast} $ & 0.90$ ^{\ast\ast\ast} $ \\
 &  (0.07)  &  (0.26)  &  (0.07)  &  (0.11)  &  (0.07)  &  (0.14)  \\
 $ \beta_k $  & 0.25$ ^{\ast\ast\ast} $ & 0.24 & 0.20$ ^{\ast\ast\ast} $ & 0.19$ ^{\ast\ast\ast} $ & 0.11 & 0.13$ ^{\ast} $ \\
 &  (0.06)  &  (0.23)  &  (0.04)  &  (0.06)  &  (0.07)  &  (0.11)  \\
 \hline
 N obs.  &   424 &   424 &  1834 &  1834 &   363 &   363 \\
 N firms  &   374 &   374 &  1633 &  1633 &   338 &   338 \\
\hline\hline\end{tabular}

==> backfit_results_mcm_202606.txt <==
\begin{tabular}{l|cccccc}
\hline\hline
& \multicolumn{2}{c}{Electronics} & \multicolumn{2}{c}{Retail} & \multicolumn{2}{c}{Restaurants} \\
& NPR & EZ-NPR & NPR & EZ-NPR & NPR & EZ-NPR \\
\hline
 $ \beta_l $  & 0.83$ ^{\ast\ast\ast} $ & 0.87$ ^{\ast\ast\ast} $ & 0.75$ ^{\ast\ast\ast} $ & 0.78$ ^{\ast\ast\ast} $ & 0.90$ ^{\ast\ast\ast} $ & 0.89$ ^{\ast\ast\ast} $ \\
 &  (0.07)  &  (0.24)  &  (0.07)  &  (0.08)  &  (0.07)  &  (0.08)  \\
 $ \beta_k $  & 0.24$ ^{\ast\ast\ast} $ & 0.26 & 0.20$ ^{\ast\ast\ast} $ & 0.14$ ^{\ast\ast\ast} $ & 0.11 & 0.13$ ^{\ast\ast} $ \\
 &  (0.06)  &  (0.21)  &  (0.04)  &  (0.05)  &  (0.07)  &  (0.06)  \\
 \hline
 $ \hat{\sigma}_u/\hat{\sigma}_Z $ & - & 0.05 & - & 0.04 & - & 0.07 \\
 N obs.  &   424 &   424 &  1834 &  1834 &   363 &   363 \\
 N firms  &   374 &   374 &  1633 &  1633 &   338 &   338 \\
\hline\hline\end{tabular}

==> backfit_results_summary_202604.txt <==
\begin{tabular}{l|ccccccc}
\hline\hline
& NPR &ACF& OLS & OLS FD & OLS FE & OP & LP \\
\hline
&\multicolumn{7}{c}{\textbf{(A) Electronics}} \\
\hline
 $ \beta_l $  & 0.83$ ^{\ast\ast\ast} $ & 0.76$ ^{\ast\ast\ast} $& 0.79$ ^{\ast\ast\ast} $ & 0.42$ ^{\ast\ast\ast} $ & 0.55$ ^{\ast\ast\ast} $ & 0.61$ ^{\ast\ast\ast} $ & 0.62$ ^{\ast\ast\ast} $  \\
 &(0.07)&(0.14)&(0.06)&(0.11)&(0.11)&(0.05)&(0.08) \\
 $ \beta_k $  & 0.25$ ^{\ast\ast\ast} $ & 0.23$ ^{\ast\ast\ast} $& 0.28$ ^{\ast\ast\ast} $ &0.02&0.02&0.23& 0.34$ ^{\ast\ast\ast} $  \\
 &(0.06)&(0.08)&(0.05)&(0.01)&(0.02)&(0.15)&(0.08) \\
 \hline
 $ \beta_l+\beta_k $ &1.08&0.99&1.07&0.44&0.57&0.84&0.97 \\
 CRS  &0.05&0.95&0.01&0.00&0&0.29&0.75 \\
 \hline
 N obs.  &424&424&424&424&848&424&424 \\
 N firms  &374&374&374&374&374&374&374 \\
\hline
&\multicolumn{7}{c}{\textbf{(B) Retail}} \\
\hline
 $ \beta_l $  & 0.73$ ^{\ast\ast\ast} $ & 0.71$ ^{\ast\ast\ast} $& 0.71$ ^{\ast\ast\ast} $ & 0.50$ ^{\ast\ast\ast} $ & 0.48$ ^{\ast\ast\ast} $ & 0.61$ ^{\ast\ast\ast} $ & 0.54$ ^{\ast\ast\ast} $  \\
 &(0.07)&(0.10)&(0.04)&(0.05)&(0.10)&(0.04)&(0.04) \\
 $ \beta_k $  & 0.20$ ^{\ast\ast\ast} $ & 0.17$ ^{\ast} $& 0.29$ ^{\ast\ast\ast} $ &0.00&0.01&0.03& 0.16$ ^{\ast\ast} $  \\
 &(0.04)&(0.10)&(0.03)&(0.01)&(0.01)&(0.05)&(0.06) \\
 \hline
 $ \beta_l+\beta_k $ &0.93&0.88&1&0.5&0.49&0.64&0.7 \\
 CRS  &0.24&0.22&0.91&0.00&0&0.00&0 \\
 \hline
 N obs.  &1834&1834&1834&1834&3668&1834&1834 \\
 N firms  &1633&1633&1633&1633&1633&1633&1633 \\
\hline
&\multicolumn{7}{c}{\textbf{(C) Restaurants}} \\
\hline
 $ \beta_l $  & 0.89$ ^{\ast\ast\ast} $ & 1.01$ ^{\ast\ast\ast} $& 0.86$ ^{\ast\ast\ast} $ & 0.75$ ^{\ast\ast\ast} $ & 0.78$ ^{\ast\ast\ast} $ & 0.73$ ^{\ast\ast\ast} $ & 0.74$ ^{\ast\ast\ast} $  \\
 &(0.07)&(0.29)&(0.05)&(0.08)&(0.07)&(0.05)&(0.04) \\
 $ \beta_k $  &0.11&0.02& 0.15$ ^{\ast\ast\ast} $ &0.03&0.05&0.04&0.16 \\
 &(0.07)&(0.15)&(0.06)&(0.03)&(0.04)&(0.07)&(0.12) \\
 \hline
 $ \beta_l+\beta_k $ &1.01&1.03&1.01&0.78&0.83&0.77&0.91 \\
 CRS  &0.88&0.93&0.49&0.00&0.02&0.01&0.44 \\
 \hline
 N obs.  &363&363&363&363&726&363&363 \\
 N firms  &338&338&338&338&338&338&338 \\
\hline\hline\end{tabular}


==> backfit_results_tl_electronics_202604.txt <==
\begin{tabular}{l|ccccc}
\hline\hline
& NPR & ACF & OLS & OLS FD & OLS FE \\
\hline
 $ \beta_{l1} $  & 1.13$ ^{\ast\ast\ast} $ & 0.99$ ^{\ast\ast\ast} $ & 0.95$ ^{\ast\ast\ast} $ & 0.68$ ^{\ast\ast} $ & 0.84$ ^{\ast\ast\ast} $ \\
 &(0.26)&(0.20)&(0.18)&(0.27)&(0.28) \\
 $ \beta_{k1} $  &0.36&0.17&0.18&0.11& 0.31$ ^{\ast\ast} $ \\
 &(0.27)&(0.36)&(0.12)&(0.07)&(0.13) \\
 $ \beta_{l2} $  & 0.09$ ^{\ast\ast} $ &0.06& 0.08$ ^{\ast} $ &-0.01&0.02\\
 &(0.04)&(0.10)&(0.04)&(0.04)&(0.04) \\
 $ \beta_{k2} $  &0.05&0.02& 0.05$ ^{\ast\ast\ast} $ &0.01&0.00\\
 &(0.03)&(0.04)&(0.01)&(0.00)&(0.01) \\
 $ \beta_{lk} $  & -0.16$ ^{\ast\ast} $ &-0.06& -0.13$ ^{\ast\ast\ast} $ & -0.03$ ^{\ast} $ & -0.07$ ^{\ast\ast} $ \\
 &(0.07)&(0.08)&(0.04)&(0.02)&(0.03) \\
 \hline
 $ \bar{l} $  &4.01&4.01&4.01&4.01&4\\
 $ \bar{k} $  &7.66&7.66&7.66&7.66&7.64\\
 \hline
 $ \frac{\partial y}{\partial l} $  & 0.64$ ^{\ast\ast\ast} $ &0.97& 0.62$ ^{\ast\ast\ast} $ & 0.39$ ^{\ast\ast\ast} $ & 0.52$ ^{\ast\ast\ast} $ \\
 &(0.06)&(0.71)&(0.04)&(0.11)&(0.09) \\
 $ \frac{\partial y}{\partial k} $  & 0.48$ ^{\ast\ast\ast} $ &0.17& 0.43$ ^{\ast\ast\ast} $ & 0.08$ ^{\ast} $ &0.08\\
 &(0.06)&(0.27)&(0.03)&(0.04)&(0.06) \\
 \hline
 Cobb-Douglas $ \chi^2 $ &10.21&0.72&40.74&4.01&5.61\\
 Cobb-Douglas P-Value &0.02&0.87&0.00&0.26&0.13\\
 \hline
 N obs.  &424&424&424&424&848\\
 N firms  &374&374&374&374&374\\
\hline\hline\end{tabular}


==> backfit_results_tl_foodbev_serv_202604.txt <==
\begin{tabular}{l|ccccc}
\hline\hline
& NPR & ACF & OLS & OLS FD & OLS FE \\
\hline
 $ \beta_{l1} $  & 1.04$ ^{\ast\ast\ast} $ & 4.53$ ^{\ast\ast\ast} $ & 1.01$ ^{\ast\ast\ast} $ & 0.66$ ^{\ast\ast\ast} $ & 0.58$ ^{\ast\ast\ast} $ \\
 &(0.21)&(0.94)&(-0.1)&(0.18)&(0.19) \\
 $ \beta_{k1} $  &0.04&-0.47&-0.01&-0.23&-0.15\\
 &(0.24)&(0.86)&(0.07)&(0.17)&(0.13) \\
 $ \beta_{l2} $  &-0.01& -0.45$ ^{\ast\ast} $ &-0.03& -0.04$ ^{\ast} $ &-0.02\\
 &(0.03)&(0.22)&(0.02)&(0.02)&(0.02) \\
 $ \beta_{k2} $  &0.01&0.01&0.01&0.01&0.00\\
 &(0.02)&(0.12)&(0.01)&(0.01)&(0.01) \\
 $ \beta_{lk} $  &-0.01&0.14&0.02& 0.05$ ^{\ast\ast} $ & 0.04$ ^{\ast\ast} $ \\
 &(0.05)&(0.25)&(0.03)&(0.02)&(0.02) \\
 \hline
 $ \bar{l} $  &4.57&4.57&4.57&4.57&4.57\\
 $ \bar{k} $  &7.72&7.72&7.72&7.72&7.69\\
 \hline
 $ \frac{\partial y}{\partial l} $  & 0.84$ ^{\ast\ast\ast} $ &1.51& 0.82$ ^{\ast\ast\ast} $ & 0.68$ ^{\ast\ast\ast} $ & 0.75$ ^{\ast\ast\ast} $ \\
 &(0.04)&(1.10)&(0.04)&(0.06)&(0.06) \\
 $ \frac{\partial y}{\partial k} $  & 0.18$ ^{\ast\ast\ast} $ &0.37& 0.20$ ^{\ast\ast\ast} $ & 0.09$ ^{\ast} $ & 0.07$ ^{\ast} $ \\
 &(0.04)&(0.25)&(0.04)&(0.05)&(0.04) \\
 \hline
 Cobb-Douglas $ \chi^2 $ &1.35&11.68&9.63&5.8&5.56\\
 Cobb-Douglas P-Value &0.72&0.01&0.02&0.12&0.13\\
 \hline
 N obs.  &363&363&363&363&726\\
 N firms  &338&338&338&338&338\\
\hline\hline\end{tabular}


==> backfit_results_tl_wsale_retail_202604.txt <==
\begin{tabular}{l|ccccc}
\hline\hline
& NPR & ACF & OLS & OLS FD & OLS FE \\
\hline
 $ \beta_{l1} $  & 1.15$ ^{\ast\ast\ast} $ &1.07& 1.09$ ^{\ast\ast\ast} $ & 0.58$ ^{\ast\ast\ast} $ &0.27\\
 &(0.27)&(0.83)&(0.11)&(0.14)&(0.37) \\
 $ \beta_{k1} $  &0.24&-0.13& 0.37$ ^{\ast\ast\ast} $ &-0.01&0.02\\
 &(0.29)&(0.35)&(0.12)&(0.02)&(0.03) \\
 $ \beta_{l2} $  &0.00& -0.56$ ^{\ast} $ &-0.02&-0.01&0.03\\
 &(0.03)&(0.32)&(0.03)&(0.02)&(0.04) \\
 $ \beta_{k2} $  &0.01&0.02&0.00&0.00&0.00\\
 &(0.03)&(0.02)&(0.01)&(0.00)&(0.00) \\
 $ \beta_{lk} $  &-0.05&-0.04&-0.03&0.00&-0.01\\
 &(0.06)&(0.09)&(0.03)&(0.00)&(0.01) \\
 \hline
 $ \bar{l} $  &3.95&3.95&3.95&3.95&3.94\\
 $ \bar{k} $  &6.76&6.76&6.76&6.76&6.61\\
 \hline
 $ \frac{\partial y}{\partial l} $  & 0.76$ ^{\ast\ast\ast} $ &-3.66& 0.76$ ^{\ast\ast\ast} $ & 0.49$ ^{\ast\ast\ast} $ & 0.49$ ^{\ast\ast\ast} $ \\
 &(0.06)&(2.63)&(0.04)&(0.05)&(0.09) \\
 $ \frac{\partial y}{\partial k} $  & 0.22$ ^{\ast\ast\ast} $ &-0.01& 0.29$ ^{\ast\ast\ast} $ &0.00&0.02\\
 &(0.06)&(0.05)&(0.03)&(0.01)&(0.02) \\
 \hline
 Cobb-Douglas $ \chi^2 $ &10.36&3.23&31.93&0.77&1.7\\
 Cobb-Douglas P-Value &0.02&0.36&0.00&0.86&0.64\\
 \hline
 N obs.  &1834&1834&1834&1834&3668\\
 N firms  &1633&1633&1633&1633&1633\\
\hline\hline\end{tabular}


==> mainreg_tfp_abs_1019_202604.txt <==
\begin{tabular}{l|cccc|cc}
\hline\hline
& NPR & ACF & ACF (default) & OLS & Mean & N \\
\hline
& \multicolumn{4}{c|}{Electronics} & & \\\hline
Exit & -0.017$ ^{\ast\ast\ast} $ & -0.013$ ^{\ast\ast\ast} $ & -0.017$ ^{\ast\ast\ast} $ & -0.017$ ^{\ast\ast\ast} $ &0.010 &   5362 \\
 & (0.004)  & (0.004)  & (0.004)  & (0.004)  & & \\
$ \Delta_{t+1,t+2}(l) $ (ex. top/bottom 1\%) & 0.009$ ^{\ast} $ & 0.011$ ^{\ast\ast} $ & 0.008 & 0.009$ ^{\ast} $ &0.010 &   2201 \\
 & (0.005)  & (0.004)  & (0.005)  & (0.005)  & & \\
$ \Delta_{t+1,t+5}(l) $ (ex. top/bottom 1\%) & 0.039$ ^{\ast} $ & 0.058$ ^{\ast\ast\ast} $ & 0.026 & 0.036$ ^{\ast} $ &0.025 &   1398 \\
 & (0.020)  & (0.020)  & (0.020)  & (0.020)  & & \\
 \hline
& \multicolumn{4}{c|}{Retail} & & \\\hline
Exit & -0.014$ ^{\ast\ast\ast} $ & -0.014$ ^{\ast\ast\ast} $ & -0.014$ ^{\ast\ast\ast} $ & -0.014$ ^{\ast\ast\ast} $ &0.024 &  57630 \\
 & (0.001)  & (0.001)  & (0.001)  & (0.001)  & & \\
$ \Delta_{t+1,t+2}(l) $ (ex. top/bottom 1\%) & 0.003$ ^{\ast\ast\ast} $ & 0.003$ ^{\ast\ast\ast} $ & 0.003$ ^{\ast\ast\ast} $ & 0.003$ ^{\ast\ast\ast} $ &0.026 &  13485 \\
 & (0.001)  & (0.001)  & (0.001)  & (0.001)  & & \\
$ \Delta_{t+1,t+5}(l) $ (ex. top/bottom 1\%) & 0.007$ ^{\ast} $ & 0.006 & 0.006 & 0.009$ ^{\ast\ast} $ &0.095 &   8331 \\
 & (0.004)  & (0.004)  & (0.004)  & (0.004)  & & \\
 \hline
& \multicolumn{4}{c|}{Restaurants} & & \\\hline
Exit & -0.013$ ^{\ast\ast\ast} $ & -0.006$ ^{\ast\ast} $ & -0.010$ ^{\ast\ast\ast} $ & -0.012$ ^{\ast\ast\ast} $ &0.038 &  12513 \\
 & (0.002)  & (0.002)  & (0.002)  & (0.002)  & & \\
$ \Delta_{t+1,t+2}(l) $ (ex. top/bottom 1\%) & 0.010 & 0.009 & 0.008 & 0.013$ ^{\ast} $ &0.054 &   2643 \\
 & (0.007)  & (0.007)  & (0.007)  & (0.007)  & & \\
$ \Delta_{t+1,t+5}(l) $ (ex. top/bottom 1\%) & -0.019 & -0.011 & -0.022 & -0.010 &0.225 &   1581 \\
 & (0.027)  & (0.026)  & (0.026)  & (0.028)  & & \\
 \hline
\hline\hline\end{tabular}

==> reg_tfp_abs_1019_202605_bsd.txt <==
\begin{tabular}{l|c|cccccccc|c}
\hline\hline
& Mean & NPR & ACF & OLS & OLS FD & OLS FE & OP & LP & ACF (default) & N \\
\hline
& \multicolumn{9}{c}{Electronics} \\\hline
1-year Exit &0.010 & -0.017$ ^{\ast\ast\ast} $ & -0.013$ ^{\ast\ast\ast} $ & -0.017$ ^{\ast\ast\ast} $ & -0.011$ ^{\ast\ast\ast} $ & -0.013$ ^{\ast\ast\ast} $ & -0.016$ ^{\ast\ast\ast} $ & -0.017$ ^{\ast\ast\ast} $ & -0.017$ ^{\ast\ast\ast} $ &   6983 \\
 &  & (0.003)  & (0.004)  & (0.003)  & (0.002)  & (0.002)  & (0.003)  & (0.003)  & (0.003)  &  \\
5-year Exit &0.069 & -0.070$ ^{\ast\ast\ast} $ & -0.048$ ^{\ast\ast\ast} $ & -0.071$ ^{\ast\ast\ast} $ & -0.057$ ^{\ast\ast\ast} $ & -0.063$ ^{\ast\ast\ast} $ & -0.076$ ^{\ast\ast\ast} $ & -0.076$ ^{\ast\ast\ast} $ & -0.076$ ^{\ast\ast\ast} $ &   6983 \\
 &  & (0.006)  & (0.006)  & (0.006)  & (0.003)  & (0.003)  & (0.005)  & (0.005)  & (0.005)  &  \\
$ l_{it+1} $  &4.872 & 0.478$ ^{\ast\ast\ast} $ & 0.055 & 0.507$ ^{\ast\ast\ast} $ & 0.982$ ^{\ast\ast\ast} $ & 1.031$ ^{\ast\ast\ast} $ & 0.986$ ^{\ast\ast\ast} $ & 0.784$ ^{\ast\ast\ast} $ & 0.738$ ^{\ast\ast\ast} $ &   3357 \\
 &  & (0.066)  & (0.065)  & (0.065)  & (0.037)  & (0.046)  & (0.064)  & (0.065)  & (0.068)  &  \\
$ y_{it+1} $ (ex. top 1\%) &9.721 & 1.201$ ^{\ast\ast\ast} $ & 0.780$ ^{\ast\ast\ast} $ & 1.220$ ^{\ast\ast\ast} $ & 1.409$ ^{\ast\ast\ast} $ & 1.528$ ^{\ast\ast\ast} $ & 1.628$ ^{\ast\ast\ast} $ & 1.453$ ^{\ast\ast\ast} $ & 1.449$ ^{\ast\ast\ast} $ &   3362 \\
 &  & (0.096)  & (0.084)  & (0.094)  & (0.037)  & (0.048)  & (0.081)  & (0.088)  & (0.098)  &  \\
$ \Delta_{t+1,t+2}(l) $ (ex. top/bottom 1\%) &0.014 & 0.018$ ^{\ast\ast\ast} $ & 0.026$ ^{\ast\ast\ast} $ & 0.017$ ^{\ast\ast\ast} $ & -0.003 & -0.001 & 0.005 & 0.010$ ^{\ast\ast} $ & 0.013$ ^{\ast\ast\ast} $ &   3333 \\
 &  & (0.005)  & (0.005)  & (0.005)  & (0.003)  & (0.003)  & (0.004)  & (0.004)  & (0.004)  &  \\
$ \Delta_{t+1,t+5}(l) $ (ex. top/bottom 1\%) &-0.001 & 0.043$ ^{\ast\ast} $ & 0.067$ ^{\ast\ast\ast} $ & 0.040$ ^{\ast\ast} $ & -0.017$ ^{\ast} $ & -0.013 & 0.005 & 0.019 & 0.027 &   3176 \\
 &  & (0.018)  & (0.018)  & (0.018)  & (0.010)  & (0.011)  & (0.015)  & (0.017)  & (0.018)  &  \\
$ \Delta_{t+1,t+2}(y) $ (ex. top/bottom 1\%) &0.038 & 0.040$ ^{\ast\ast\ast} $ & 0.040$ ^{\ast\ast\ast} $ & 0.040$ ^{\ast\ast\ast} $ & 0.011$ ^{\ast\ast} $ & 0.015$ ^{\ast\ast\ast} $ & 0.028$ ^{\ast\ast\ast} $ & 0.034$ ^{\ast\ast\ast} $ & 0.036$ ^{\ast\ast\ast} $ &   3333 \\
 &  & (0.010)  & (0.010)  & (0.009)  & (0.005)  & (0.005)  & (0.007)  & (0.008)  & (0.009)  &  \\
$ \Delta_{t+1,t+5}(y) $ (ex. top/bottom 1\%) &0.110 & -0.028 & -0.030 & -0.027 & -0.023$ ^{\ast} $ & -0.026$ ^{\ast} $ & -0.029 & -0.026 & -0.030 &   3195 \\
 &  & (0.027)  & (0.028)  & (0.027)  & (0.013)  & (0.015)  & (0.021)  & (0.024)  & (0.025)  &  \\
 \hline
Full Sample S.D. &  & 0.654 & 0.650 & 0.658 & 1.128 & 1.002 & 0.772 & 0.708 & 0.685 &   3357 \\
 \hline
& \multicolumn{9}{c}{Retail} \\\hline
1-year Exit &0.022 & -0.013$ ^{\ast\ast\ast} $ & -0.013$ ^{\ast\ast\ast} $ & -0.013$ ^{\ast\ast\ast} $ & -0.012$ ^{\ast\ast\ast} $ & -0.012$ ^{\ast\ast\ast} $ & -0.013$ ^{\ast\ast\ast} $ & -0.013$ ^{\ast\ast\ast} $ & -0.013$ ^{\ast\ast\ast} $ &  70048 \\
 &  & (0.001)  & (0.001)  & (0.001)  & (0.000)  & (0.000)  & (0.000)  & (0.000)  & (0.001)  &  \\
5-year Exit &0.153 & -0.062$ ^{\ast\ast\ast} $ & -0.064$ ^{\ast\ast\ast} $ & -0.059$ ^{\ast\ast\ast} $ & -0.058$ ^{\ast\ast\ast} $ & -0.058$ ^{\ast\ast\ast} $ & -0.062$ ^{\ast\ast\ast} $ & -0.064$ ^{\ast\ast\ast} $ & -0.064$ ^{\ast\ast\ast} $ &  70048 \\
 &  & (0.001)  & (0.001)  & (0.002)  & (0.001)  & (0.001)  & (0.001)  & (0.001)  & (0.001)  &  \\
$ l_{it+1} $  &4.782 & -0.058$ ^{\ast\ast\ast} $ & 0.006 & -0.145$ ^{\ast\ast\ast} $ & 0.420$ ^{\ast\ast\ast} $ & 0.429$ ^{\ast\ast\ast} $ & 0.292$ ^{\ast\ast\ast} $ & 0.237$ ^{\ast\ast\ast} $ & 0.006 &  22177 \\
 &  & (0.020)  & (0.021)  & (0.019)  & (0.025)  & (0.025)  & (0.025)  & (0.025)  & (0.021)  &  \\
$ y_{it+1} $ (ex. top 1\%) &10.220 & 0.860$ ^{\ast\ast\ast} $ & 0.919$ ^{\ast\ast\ast} $ & 0.770$ ^{\ast\ast\ast} $ & 1.138$ ^{\ast\ast\ast} $ & 1.140$ ^{\ast\ast\ast} $ & 1.105$ ^{\ast\ast\ast} $ & 1.088$ ^{\ast\ast\ast} $ & 0.919$ ^{\ast\ast\ast} $ &  22179 \\
 &  & (0.017)  & (0.018)  & (0.018)  & (0.014)  & (0.014)  & (0.017)  & (0.018)  & (0.018)  &  \\
$ \Delta_{t+1,t+2}(l) $ (ex. top/bottom 1\%) &0.042 & 0.007$ ^{\ast\ast\ast} $ & 0.006$ ^{\ast\ast\ast} $ & 0.007$ ^{\ast\ast\ast} $ & 0.004$ ^{\ast\ast\ast} $ & 0.004$ ^{\ast\ast\ast} $ & 0.005$ ^{\ast\ast\ast} $ & 0.005$ ^{\ast\ast\ast} $ & 0.006$ ^{\ast\ast\ast} $ &  21925 \\
 &  & (0.001)  & (0.001)  & (0.001)  & (0.001)  & (0.001)  & (0.001)  & (0.001)  & (0.001)  &  \\
$ \Delta_{t+1,t+5}(l) $ (ex. top/bottom 1\%) &0.075 & 0.026$ ^{\ast\ast\ast} $ & 0.025$ ^{\ast\ast\ast} $ & 0.026$ ^{\ast\ast\ast} $ & 0.016$ ^{\ast\ast\ast} $ & 0.016$ ^{\ast\ast\ast} $ & 0.020$ ^{\ast\ast\ast} $ & 0.022$ ^{\ast\ast\ast} $ & 0.025$ ^{\ast\ast\ast} $ &  20533 \\
 &  & (0.004)  & (0.003)  & (0.004)  & (0.003)  & (0.003)  & (0.003)  & (0.003)  & (0.003)  &  \\
$ \Delta_{t+1,t+2}(y) $ (ex. top/bottom 1\%) &0.058 & 0.017$ ^{\ast\ast\ast} $ & 0.017$ ^{\ast\ast\ast} $ & 0.016$ ^{\ast\ast\ast} $ & 0.014$ ^{\ast\ast\ast} $ & 0.014$ ^{\ast\ast\ast} $ & 0.016$ ^{\ast\ast\ast} $ & 0.016$ ^{\ast\ast\ast} $ & 0.017$ ^{\ast\ast\ast} $ &  21846 \\
 &  & (0.002)  & (0.002)  & (0.002)  & (0.001)  & (0.001)  & (0.001)  & (0.002)  & (0.002)  &  \\
$ \Delta_{t+1,t+5}(y) $ (ex. top/bottom 1\%) &0.140 & 0.003 & 0.004 & 0.003 & 0.005 & 0.005 & 0.005 & 0.005 & 0.004 &  20516 \\
 &  & (0.005)  & (0.005)  & (0.005)  & (0.004)  & (0.004)  & (0.004)  & (0.004)  & (0.005)  &  \\
 \hline
Full Sample S.D. &  & 1.503 & 1.508 & 1.499 & 1.709 & 1.716 & 1.608 & 1.558 & 1.508 &  22177 \\
 \hline
& \multicolumn{9}{c}{Restaurants} \\\hline
1-year Exit &0.037 & -0.015$ ^{\ast\ast\ast} $ & -0.008$ ^{\ast\ast\ast} $ & -0.015$ ^{\ast\ast\ast} $ & -0.023$ ^{\ast\ast\ast} $ & -0.022$ ^{\ast\ast\ast} $ & -0.023$ ^{\ast\ast\ast} $ & -0.021$ ^{\ast\ast\ast} $ & -0.012$ ^{\ast\ast\ast} $ &  14433 \\
 &  & (0.002)  & (0.002)  & (0.002)  & (0.002)  & (0.002)  & (0.002)  & (0.002)  & (0.002)  &  \\
5-year Exit &0.235 & -0.068$ ^{\ast\ast\ast} $ & -0.032$ ^{\ast\ast\ast} $ & -0.065$ ^{\ast\ast\ast} $ & -0.109$ ^{\ast\ast\ast} $ & -0.106$ ^{\ast\ast\ast} $ & -0.109$ ^{\ast\ast\ast} $ & -0.099$ ^{\ast\ast\ast} $ & -0.053$ ^{\ast\ast\ast} $ &  14433 \\
 &  & (0.006)  & (0.005)  & (0.006)  & (0.005)  & (0.005)  & (0.005)  & (0.005)  & (0.005)  &  \\
$ l_{it+1} $  &5.146 & 0.627$ ^{\ast\ast\ast} $ & 0.071 & 0.583$ ^{\ast\ast\ast} $ & 1.295$ ^{\ast\ast\ast} $ & 1.239$ ^{\ast\ast\ast} $ & 1.308$ ^{\ast\ast\ast} $ & 1.115$ ^{\ast\ast\ast} $ & 0.403$ ^{\ast\ast\ast} $ &   4598 \\
 &  & (0.088)  & (0.069)  & (0.087)  & (0.083)  & (0.091)  & (0.081)  & (0.097)  & (0.078)  &  \\
$ y_{it+1} $ (ex. top 1\%) &8.636 & 1.378$ ^{\ast\ast\ast} $ & 0.828$ ^{\ast\ast\ast} $ & 1.337$ ^{\ast\ast\ast} $ & 1.825$ ^{\ast\ast\ast} $ & 1.826$ ^{\ast\ast\ast} $ & 1.826$ ^{\ast\ast\ast} $ & 1.773$ ^{\ast\ast\ast} $ & 1.164$ ^{\ast\ast\ast} $ &   4598 \\
 &  & (0.082)  & (0.074)  & (0.082)  & (0.064)  & (0.072)  & (0.062)  & (0.082)  & (0.076)  &  \\
$ \Delta_{t+1,t+2}(l) $ (ex. top/bottom 1\%) &0.084 & 0.033$ ^{\ast\ast\ast} $ & 0.033$ ^{\ast\ast\ast} $ & 0.035$ ^{\ast\ast\ast} $ & 0.019$ ^{\ast\ast\ast} $ & 0.022$ ^{\ast\ast\ast} $ & 0.018$ ^{\ast\ast\ast} $ & 0.028$ ^{\ast\ast\ast} $ & 0.032$ ^{\ast\ast\ast} $ &   4485 \\
 &  & (0.006)  & (0.006)  & (0.006)  & (0.004)  & (0.004)  & (0.004)  & (0.005)  & (0.006)  &  \\
$ \Delta_{t+1,t+5}(l) $ (ex. top/bottom 1\%) &0.166 & 0.100$ ^{\ast\ast\ast} $ & 0.085$ ^{\ast\ast\ast} $ & 0.104$ ^{\ast\ast\ast} $ & 0.071$ ^{\ast\ast\ast} $ & 0.079$ ^{\ast\ast\ast} $ & 0.070$ ^{\ast\ast\ast} $ & 0.096$ ^{\ast\ast\ast} $ & 0.090$ ^{\ast\ast\ast} $ &   3966 \\
 &  & (0.016)  & (0.016)  & (0.016)  & (0.011)  & (0.012)  & (0.011)  & (0.014)  & (0.016)  &  \\
$ \Delta_{t+1,t+2}(y) $ (ex. top/bottom 1\%) &0.091 & 0.026$ ^{\ast\ast\ast} $ & 0.018$ ^{\ast\ast} $ & 0.028$ ^{\ast\ast\ast} $ & 0.023$ ^{\ast\ast\ast} $ & 0.024$ ^{\ast\ast\ast} $ & 0.023$ ^{\ast\ast\ast} $ & 0.029$ ^{\ast\ast\ast} $ & 0.022$ ^{\ast\ast} $ &   4458 \\
 &  & (0.009)  & (0.009)  & (0.009)  & (0.006)  & (0.007)  & (0.006)  & (0.008)  & (0.009)  &  \\
$ \Delta_{t+1,t+5}(y) $ (ex. top/bottom 1\%) &0.235 & 0.011 & -0.026 & 0.015 & 0.033$ ^{\ast\ast} $ & 0.031$ ^{\ast} $ & 0.035$ ^{\ast\ast} $ & 0.037$ ^{\ast} $ & -0.010 &   3985 \\
 &  & (0.022)  & (0.021)  & (0.022)  & (0.016)  & (0.018)  & (0.016)  & (0.019)  & (0.022)  &  \\
 \hline
Full Sample S.D. &  & 0.730 & 0.733 & 0.722 & 0.927 & 0.868 & 0.938 & 0.790 & 0.735 &   4598 \\
 \hline
\hline\hline\end{tabular}
